The Unwinnable Arms Race of AI Image Detection

The rapid progress of image generative AI has blurred the boundary between synthetic and real images, fueling an arms race between generators and discriminators. This paper investigates the conditions under which discriminators are most disadvantaged in this competition. We analyze two key factors: data dimensionality and data complexity. While increased dimensionality often strengthens the discriminators ability to detect subtle inconsistencies, complexity introduces a more nuanced effect. Using Kolmogorov complexity as a measure of intrinsic dataset structure, we show that both very simple and highly complex datasets reduce the detectability of synthetic images; generators can learn simple datasets almost perfectly, whereas extreme diversity masks imperfections. In contrast, intermediate-complexity datasets create the most favorable conditions for detection, as generators fail to fully capture the distribution and their errors remain visible.

==> figures/plots/accuracies/BaseFourier_accuracy_stats.csv <==
dataset,complexity,channels,min_accuracy,max_accuracy,avg_accuracy
mnist,0.163,1,71.05,72.835,72.176
emnist,0.284,1,66.46,67.845,67.375
kmnist,0.301,1,67.08,68.48,67.825
fmnist,0.395,1,63.385,63.995,63.591
octmnist,0.504,1,90.175,91.155,90.754
svhn,0.53,3,99.93,99.985,99.96
eurosatAUG,0.537,3,99.956,99.978,99.968
dmnistAUG,0.538,3,99.83,99.92,99.873
bmnistAUG,0.616,3,99.766,99.836,99.805
gtsrb,0.619,3,96.558,96.913,96.743
cmnist,0.628,1,88.575,89.795,89.1
country211,0.681,3,93.32,93.902,93.67
cifar100,0.695,3,98.03,98.24,98.165
ferAUG,0.696,1,77.66,78.05,77.867
cifar10,0.701,3,98.355,98.675,98.492
pmnist,0.703,3,98.235,98.475,98.388
omnist,0.719,1,74.684,75.452,75.049
food101,0.747,3,91.035,92.64,91.95
anime,0.75,3,97.986,98.282,98.106


==> figures/plots/accuracies/Base_accuracy_stats.csv <==
dataset,complexity,channels,min_accuracy,max_accuracy,avg_accuracy
mnist,0.163,1,76.275,82.635,80.342
emnist,0.284,1,82.125,84.31,83.204
kmnist,0.301,1,79.28,80.42,79.922
fmnist,0.395,1,71.31,74.18,72.608
octmnist,0.504,1,89.545,96.915,94.454
svhn,0.53,3,82.58,99.615,92.698
eurosatAUG,0.537,3,89.607,99.985,97.23
dmnistAUG,0.538,3,99.211,99.86,99.51
bmnistAUG,0.616,3,80.208,95.471,87.966
gtsrb,0.619,3,66.839,68.475,67.693
cmnist,0.628,1,84.63,97.85,92.099
country211,0.681,3,55.751,63.897,60.205
cifar100,0.695,3,57.915,60.645,58.854
ferAUG,0.696,1,72.085,83.42,77.785
cifar10,0.701,3,55.805,59.755,57.679
pmnist,0.703,3,69.265,70.605,70.121
omnist,0.719,1,70.087,73.623,72.064
food101,0.747,3,55.755,62.835,57.737
anime,0.75,3,74.141,80.787,78.731


==> figures/plots/accuracies/BigFourier_accuracy_stats.csv <==
dataset,complexity,channels,min_accuracy,max_accuracy,avg_accuracy
mnist,0.163,1,76.58,77.89,77.368
emnist,0.284,1,71.2,74.1,72.308
kmnist,0.301,1,72.5,75.66,73.901
fmnist,0.395,1,65.395,66.48,65.954
octmnist,0.504,1,93.03,93.915,93.398
svhn,0.53,3,99.975,99.995,99.987
eurosatAUG,0.537,3,99.978,99.985,99.983
dmnistAUG,0.538,3,99.98,100,99.99
bmnistAUG,0.616,3,99.953,99.982,99.971
gtsrb,0.619,3,97.631,97.801,97.698
cmnist,0.628,1,90.845,91.55,91.134
country211,0.681,3,95.551,95.835,95.713
cifar100,0.695,3,98.665,98.74,98.713
ferAUG,0.696,1,79.21,80.035,79.515
cifar10,0.701,3,99.05,99.155,99.098
pmnist,0.703,3,99.23,99.355,99.292
omnist,0.719,1,76.54,77.118,76.842
food101,0.747,3,93.495,94.195,93.842
anime,0.75,3,98.798,98.955,98.888


==> figures/plots/accuracies/Big_accuracy_stats.csv <==
dataset,complexity,channels,min_accuracy,max_accuracy,avg_accuracy
mnist,0.163,1,76.475,87.795,85.071
emnist,0.284,1,67.89,93.825,85.953
kmnist,0.301,1,84.47,87.305,85.958
fmnist,0.395,1,76.965,83.63,80.148
octmnist,0.504,1,75.92,99.405,94.593
svhn,0.53,3,99.495,99.845,99.705
eurosatAUG,0.537,3,99.378,99.963,99.782
dmnistAUG,0.538,3,99.111,99.82,99.59
bmnistAUG,0.616,3,98.221,99.959,99.521
gtsrb,0.619,3,91.935,98.086,96.219
cmnist,0.628,1,97.79,99.275,98.426
country211,0.681,3,86.129,93.978,91.633
cifar100,0.695,3,94.425,97.755,96.265
ferAUG,0.696,1,91.675,95.06,93.8
cifar10,0.701,3,97.15,98.8,97.724
pmnist,0.703,3,93.09,98.28,95.886
omnist,0.719,1,82.83,92.547,87.392
food101,0.747,3,82.795,94.54,87.445
anime,0.75,3,81.812,96.967,89.66


==> figures/plots/accuracies/ResNetFine_accuracy_stats.csv <==
dataset,complexity,channels,min_accuracy,max_accuracy,avg_accuracy
mnist,0.163,1,91.485,98.275,96.008
emnist,0.284,1,97.265,99.75,98.74
kmnist,0.301,1,89.445,96.71,93.813
fmnist,0.395,1,89.655,97.615,94.758
octmnist,0.504,1,99.775,99.865,99.824
svhn,0.53,3,99.985,99.995,99.992
eurosatAUG,0.537,3,100,100,100
dmnistAUG,0.538,3,99.99,100,99.997
bmnistAUG,0.616,3,99.988,100,99.996
gtsrb,0.619,3,99.938,99.977,99.959
cmnist,0.628,1,99.905,99.98,99.946
country211,0.681,3,99.772,99.829,99.806
cifar100,0.695,3,99.88,99.93,99.908
ferAUG,0.696,1,99.11,99.29,99.202
cifar10,0.701,3,99.92,99.975,99.947
pmnist,0.703,3,99.555,99.92,99.829
omnist,0.719,1,95.519,97.538,96.818
food101,0.747,3,99.825,99.91,99.855
anime,0.75,3,99.987,99.994,99.99


==> figures/plots/accuracies/ResNet_accuracy_stats.csv <==
dataset,complexity,channels,min_accuracy,max_accuracy,avg_accuracy
mnist,0.163,1,78.92,79.13,78.998
emnist,0.284,1,85.13,85.295,85.203
kmnist,0.301,1,81.19,81.655,81.422
fmnist,0.395,1,80.78,81.02,80.889
octmnist,0.504,1,95.515,95.76,95.622
svhn,0.53,3,95.525,95.755,95.667
eurosatAUG,0.537,3,93.815,93.933,93.873
dmnistAUG,0.538,3,93.445,93.915,93.721
bmnistAUG,0.616,3,97.571,97.659,97.623
gtsrb,0.619,3,85.731,86.24,85.976
cmnist,0.628,1,90.57,90.825,90.707
country211,0.681,3,84.536,84.985,84.733
cifar100,0.695,3,80.075,80.88,80.562
ferAUG,0.696,1,84.275,84.525,84.424
cifar10,0.701,3,81.115,81.785,81.465
pmnist,0.703,3,80.545,80.855,80.642
omnist,0.719,1,73.997,74.283,74.081
food101,0.747,3,78.055,78.3,78.167
anime,0.75,3,78.093,78.332,78.218


==> figures/plots/accuracies/accuracy_summary.csv <==
dataset,complexity,channels,Average,StdDev,Min,Max,Range
mnist,0.163,1,81.6605,8.1815757834295,72.176,96.008,23.832
emnist,0.284,1,82.1305,11.0931144544713,67.375,98.74,31.365
kmnist,0.301,1,80.4735,9.08193936887932,67.825,93.813,25.988
fmnist,0.395,1,76.3246666666667,11.4782350501576,63.591,94.758,31.167
octmnist,0.504,1,94.7741666666667,2.98028659136444,90.754,99.824,9.06999999999999
svhn,0.53,3,98.0015,3.10544481515934,92.698,99.992,7.29400000000001
eurosatAUG,0.537,3,98.4726666666667,2.50061525762494,93.873,100,6.127
dmnistAUG,0.538,3,98.7801666666667,2.48685821201504,93.721,99.997,6.276
bmnistAUG,0.616,3,97.4803333333334,4.74643629122594,87.966,99.996,12.03
gtsrb,0.619,3,90.7146666666667,12.2744876009822,67.693,99.959,32.266
cmnist,0.628,1,93.5686666666667,4.48351887100597,89.1,99.946,10.846
country211,0.681,3,87.6266666666667,14.3291216851092,60.205,99.806,39.601
cifar100,0.695,3,88.7445,16.3076286534861,58.854,99.908,41.054
ferAUG,0.696,1,85.4321666666667,9.07049183708726,77.785,99.202,21.417
cifar10,0.701,3,89.0675,16.8864832425227,57.679,99.947,42.268
pmnist,0.703,3,90.693,12.3920890571364,70.121,99.829,29.708
omnist,0.719,1,80.3743333333333,9.68654796440232,72.064,96.818,24.754
food101,0.747,3,84.8326666666667,15.1190315121924,57.737,99.855,42.118
anime,0.75,3,90.5988333333333,10.0823980960219,78.218,99.99,21.772

